FlowSurf4D: Dynamic Surface Reconstruction with Dense Correspondences from Multi-View Video

Reconstructing a deforming surface from multi-view video that is both accurate in every frame and in dense correspondence over time remains an open problem. Existing methods trade one for the other: reconstructing every frame independently gives the most accurate surfaces but no correspondences, template-based methods come with correspondences by design but miss fine details and motions that the template does not capture, dynamic Gaussian methods track primitives that do not lie on a surface, and canonical-deformation methods relate the frames only through deformations into a canonical space that are fit to each frame separately and need not agree. We present FlowSurf4D, which represents a deforming surface by a canonical signed distance field, deformation fields, and bidirectional 3D flow fields between adjacent frames that make the correspondences between frames explicit. The flow fields are supervised by optical flow, regularize the normals of adjacent frames, and are optimized jointly with the surfaces in a sliding window. Chaining the flow fields yields dense correspondences between all frames, more accurate than those obtained through the canonical space of the same model, which enables texture editing and relighting of the reconstructed 4D surfaces. On ActorsHQ and DeformingThings4D, FlowSurf4D reconstructs the most accurate surfaces among dynamic methods on every scene, with the lowest temporal consistency error on DeformingThings4D, and is competitive with per-frame static methods. On DeformingThings4D, its correspondences have a 43% lower mean geodesic error than those provided by the next best dynamic method, whose surfaces are less accurate on every scene, and on real captures they agree best with 2D point tracks in held-out cameras.

==> imgs/sampling/s_share.dat <==
alpha share
0.000 17.147
0.010 17.259
0.020 17.373
0.030 17.488
0.040 17.605
0.050 17.725
0.060 17.847
0.070 17.970
0.080 18.096
0.090 18.224
0.100 18.355
0.110 18.488
0.120 18.623
0.130 18.761
0.140 18.901
0.150 19.044
0.160 19.190
0.170 19.339
0.180 19.490
0.190 19.645
0.200 19.803
0.210 19.963
0.220 20.127
0.230 20.295
0.240 20.466
0.250 20.640
0.260 20.818
0.270 21.000
0.280 21.186
0.290 21.376
0.300 21.570
0.310 21.768
0.320 21.971
0.330 22.179
0.340 22.391
0.350 22.609
0.360 22.831
0.370 23.059
0.380 23.292
0.390 23.531
0.400 23.776
0.410 24.027
0.420 24.285
0.430 24.549
0.440 24.820
0.450 25.098
0.460 25.384
0.470 25.678
0.480 25.979
0.490 26.289
0.500 26.608
0.510 26.936
0.520 27.274
0.530 27.621
0.540 27.979
0.550 28.348
0.560 28.728
0.570 29.121
0.580 29.525
0.590 29.943
0.600 30.375
0.610 30.821
0.620 31.283
0.630 31.761
0.640 32.255
0.650 32.767
0.660 33.298
0.670 33.849
0.680 34.421
0.690 35.015
0.700 35.633
0.710 36.275
0.720 36.944
0.730 37.641
0.740 38.368
0.750 39.127
0.760 39.920
0.770 40.749
0.780 41.618
0.790 42.528
0.800 43.483
0.810 44.486
0.820 45.542
0.830 46.653
0.840 47.826
0.850 49.064
0.860 50.374
0.870 51.762
0.880 53.236
0.890 54.803
0.900 56.472
0.910 58.255
0.920 60.162
0.930 62.208
0.940 64.408
0.950 66.780
0.960 69.345
0.970 72.128
0.980 75.158
0.990 78.469
1.000 82.064

